Binary Extended Formulations

We analyze different ways of constructing binary extended formulations of mixed-integer problems with bounded integer variables and compare their relative strength with respect to split cuts. We show that among all binary extended formulations where each bounded integer variable is represented by a distinct collection of binary variables, what we call "unimodular" extended formulations are the strongest. We also compare the strength of some binary extended formulations from the literature. Finally, we study the behavior of branch-and-bound on such extended formulations and show that branching on the new binary variables leads to significantly smaller enumeration trees in some cases.

==> treepic2.tikz <==


\usetikzlibrary{arrows}

\tikzset{
  treenode/.style = {align=center, inner sep=0pt, text centered,    font=\sffamily},
  bucket/.style = {treenode, rectangle, white, font=\sffamily\bfseries, draw=black,    fill=black, text width=1.5em, text height=1.1em},
  bucketB/.style = {treenode, rectangle, black, font=\sffamily\bfseries, draw=black,    text width=1.5em, text height=1.1em},
  decision/.style = {treenode, circle, red, draw=red,     text width=1.5em, very thick},
  decisionT/.style = {treenode, circle, white, draw=black,   fill=black,  text width=1.5em, very thick},
  topstart/.style = {treenode,   minimum width=0.5em, minimum height=1.5em}
    % arbre rouge noir, noeud noir, nil
}

%\begin{tikzpicture}[scale=0.6,->,>=stealth',level/.style={sibling distance = 13cm/#1,  level distance = 1.5cm}] 
\begin{tikzpicture}[scale=0.6,->,level/.style={sibling distance = 13cm/#1,  level distance = 1.5cm}] 
\node [decision] {$N_0$}
    child{ node [decision] {$N_1$} 
    	child{ node [bucketB] {$M_1$} 
         	child{ node [bucketB] {$M_3$} 		
			edge from parent node[above left]  {$z^2_4 = 0$} %for a named pointer
			}
		child{ node [bucketB] {$M_4$} 		
			edge from parent node[above right]  {$z^2_4 = 1$} %for a named pointer
			} 
		 edge from parent node[above left]  {$z^2_1 = 0$} %for a named pointer
        		}
	child{ node [bucketB] {$M_2$}
				%child{ node [bucket] {5}}
				%child{ node [bucket] {6}}
		edge from parent node[above right]  {$z^2_1 = 1$} %for a named pointer
            	}         
    edge from parent node[above left]  {$z^1_1 = 0$} %for a named pointer                   
    }
    child{ node [decision] {$N_{2}$}
            child{ node [decision] {$N_3$}
            edge from parent node[above left]  {$z^1_4 = 0$} %for a named pointer
                 }
             child{ node [decision] {$N_4$}
             	child{ node [bucketB] {$M_5$} 
			edge from parent node[above left]  {$z^2_1 = 0$} %for a named pointer
                 	}
             	child{ node [bucketB] {$M_6$}
			child{ node [bucketB] {$M_7$} 
				edge from parent node[above left]  {$z^2_4 = 0$} %for a named pointer
                 		}
            		 child{ node [bucketB] {$M_8$}
		 		edge from parent node[above right]  {$z^2_4 = 1$} %for a named pointer
				}
			edge from parent node[above right]  {$z^2_1 = 1$} %for a named pointer
			}
		edge from parent node[above right]  {$z^1_4 = 1$} %for a named pointer
		}
			%edge from parent node[above right]  {We can draw trees in \LaTeX}
	edge from parent node[above right]  {$z^1_1 = 1$} %for a named pointer
          }
 ; 
\end{tikzpicture}


==> treepic2_diagram.tikz <==


\usetikzlibrary{arrows}



\begin{tikzpicture}[scale=0.9] 
\definecolor{myColor}{rgb} {0.00,0.33,0.68}
\colorlet{myColor2}{myColor!10}

\tikzset{
    myStyle/.style = {draw=dkblue, very thick, rectangle}
}

% border of square
\draw[dashed] (0,0) -- (4,0) -- (4,4) -- (0,4) -- (0,0);

\def \e{0.03}
% 2 rectangles
\draw[draw = myColor, fill = myColor, opacity=0.4] (-\e,1)--(\e,1) -- (\e,3)--(-\e,3) -- (-\e,1);
\draw[draw = myColor, fill = myColor, opacity=0.4] (4-\e,1)--(4+\e,1) -- (4+\e,3)--(4-\e,3) -- (4-\e,1);
\draw[draw = myColor, fill = myColor, opacity=0.4] (4,1) -- (4,3);
%\draw[draw = myColor, fill = myColor, opacity=0.4] (0,1) -- (4,1) -- (4,3) -- (0,3) -- (0,1);
\draw[draw = myColor, fill = myColor, opacity=0.4] (1,0) -- (1,4) -- (3,4) -- (3,0) -- (1,0);

\def \f{0.35}
% label 
\node at (\f,\f)   (a) {$L_2$};
\node at (\f,2)   (b) {$L_3$};
\node at (\f,4-\f)   (c) {$R_3$};
\node at (4-\f,\f)   (d) {$L_5$};
\node at (4-\f,2)   (e) {$L_6$};
\node at (4-\f,4-\f)   (f) {$R_6$};
\node at (2,0.5)   (h) {$L_4$};

% circles around corners of square
\foreach \x in {0,4}
	\foreach \y in {0,4}
		\draw[draw = myColor, fill = myColor, opacity=0.4] (\x,\y) circle (2pt);
		
% Numbering axes
\foreach \x in {0,1,2,3,4}
    \draw (\x cm,4pt) -- (\x cm,-4pt) node[anchor=north] {$\x$};
\foreach \y in {0,1,2,3,4}
    \draw (4pt,\y cm) -- (-4pt,\y cm) node[anchor=east] {$\y$};
  
\end{tikzpicture}

